Optimization of Bit Mapping and Quantized Decoding for Off-the-Shelf Protograph LDPC Codes with Application to IEEE 802.3ca

Protograph-based, off-the-shelf low-density parity-check (LDPC) codes are optimized for higher-order modulation and quantized sum-product decoders. As an example, for the recently proposed LDPC code from the upcoming IEEE 802.3ca standard for passive optical networks (PONs), an optimized mapping of the bit channels originating from bit-metric decoding to the protograph variable nodes gains 0.4 dB and 0.3 dB at a bit-error rate of 1e-6 for shaped and uniform signaling, respectively. Furthermore, the clipping value for a quantized sum-product LDPC decoder is optimized via discretized density evolution.

==> data/opt-B-rates-q=15.txt <==
B snr_req snr_ref gap 
4 1.572047e+01 1.524578e+01 4.746886e-01 
4.500000e+00 1.553450e+01 1.524578e+01 2.887199e-01 
5 1.543150e+01 1.524578e+01 1.857206e-01 
5.500000e+00 1.537695e+01 1.524578e+01 1.311661e-01 
6 1.535185e+01 1.524578e+01 1.060724e-01 
6.500000e+00 1.533899e+01 1.524578e+01 9.321071e-02 
7 1.533203e+01 1.524578e+01 8.624735e-02 
7.500000e+00 1.533351e+01 1.524578e+01 8.773214e-02 
8 1.533842e+01 1.524578e+01 9.263878e-02 
8.500000e+00 1.534389e+01 1.524578e+01 9.810907e-02 
9 1.535136e+01 1.524578e+01 1.055770e-01 
9.500000e+00 1.535938e+01 1.524578e+01 1.136025e-01 
10 1.536640e+01 1.524578e+01 1.206192e-01 
1.050000e+01 1.537519e+01 1.524578e+01 1.294094e-01 
11 1.537778e+01 1.524578e+01 1.319977e-01 
1.150000e+01 1.538864e+01 1.524578e+01 1.428573e-01 
12 1.539523e+01 1.524578e+01 1.494508e-01 
1.250000e+01 1.541284e+01 1.524578e+01 1.670585e-01 
13 1.543090e+01 1.524578e+01 1.851191e-01 
1.350000e+01 1.544614e+01 1.524578e+01 2.003588e-01 
14 1.545834e+01 1.524578e+01 2.125604e-01 
1.450000e+01 1.547006e+01 1.524578e+01 2.242733e-01 
15 1.548204e+01 1.524578e+01 2.362624e-01 
1.550000e+01 1.549868e+01 1.524578e+01 2.528938e-01 
16 1.551062e+01 1.524578e+01 2.648427e-01 


==> data/opt-B-rates-q=7.txt <==
B snr_req snr_ref gap 
4 1.577675e+01 1.524578e+01 5.309665e-01 
4.500000e+00 1.561261e+01 1.524578e+01 3.668251e-01 
5 1.553144e+01 1.524578e+01 2.856570e-01 
5.500000e+00 1.550421e+01 1.524578e+01 2.584242e-01 
6 1.550245e+01 1.524578e+01 2.566709e-01 
6.500000e+00 1.551317e+01 1.524578e+01 2.673903e-01 
7 1.553603e+01 1.524578e+01 2.902434e-01 
7.500000e+00 1.557091e+01 1.524578e+01 3.251316e-01 
8 1.560678e+01 1.524578e+01 3.609979e-01 
8.500000e+00 1.564649e+01 1.524578e+01 4.007072e-01 
9 1.568036e+01 1.524578e+01 4.345775e-01 
9.500000e+00 1.571294e+01 1.524578e+01 4.671535e-01 
10 1.576189e+01 1.524578e+01 5.161094e-01 
1.050000e+01 1.580338e+01 1.524578e+01 5.576016e-01 
11 1.583996e+01 1.524578e+01 5.941781e-01 
1.150000e+01 1.588362e+01 1.524578e+01 6.378425e-01 
12 1.593407e+01 1.524578e+01 6.882870e-01 
1.250000e+01 1.597935e+01 1.524578e+01 7.335693e-01 
13 1.603187e+01 1.524578e+01 7.860848e-01 
1.350000e+01 1.608179e+01 1.524578e+01 8.360072e-01 
14 1.614034e+01 1.524578e+01 8.945612e-01 
1.450000e+01 1.619649e+01 1.524578e+01 9.507072e-01 
15 1.625694e+01 1.524578e+01 1.011156e+00 
1.550000e+01 1.632027e+01 1.524578e+01 1.074483e+00 
16 1.639032e+01 1.524578e+01 1.144533e+00 


==> data/opt-B-sim-consecutive-q=7.txt <==
B snr_req 
5 1.898668e+01 
6 1.898163e+01 
7 1.899379e+01 
8 1.904845e+01 
9 1.908308e+01 
10 1.914027e+01 
11 1.919056e+01 
12 1.927075e+01 
13 1.929858e+01 
14 1.937763e+01 
15 1.944120e+01 
16 1.948704e+01 


==> data/opt-B-sim-opt-q=7.txt <==
B snr_req 
5 1.869458e+01 
6 1.868432e+01 
7 1.868520e+01 
9 1.877721e+01 
11 1.888572e+01 
12 1.894875e+01 
14 1.906863e+01 
15 1.914781e+01 
16 1.919454e+01 


==> data/opt-B-sim-q=7.txt <==
B snr_req gap 
5 1.813734e+01 
6 1.814479e+01 
7 1.815513e+01 
8 1.818288e+01 
9 1.819581e+01 
10 1.829486e+01 
11 1.835661e+01 
12 1.837937e+01 
13 1.848075e+01 
14 1.853851e+01 
15 1.857859e+01 
16 1.859563e+01 


==> data/opt-B-sim-shaped-consecutive-q=15.txt <==
B snr_req 
4 1.902328e+01 
5 1.765996e+01 
6 1.706741e+01 
7 1.699804e+01 
8 1.689994e+01 
9 1.745772e+01 
10 1.786262e+01 
11 1.788518e+01 
13 1.795650e+01 
14 1.797346e+01 
15 1.799603e+01 
16 1.803757e+01 


==> data/opt-B-sim-shaped-consecutive-q=7.txt <==
B snr_req gap 
5 1.819507e+01 
6 1.819048e+01 
7 1.819465e+01 
8 1.826775e+01 
9 1.828713e+01 
10 1.834246e+01 
11 1.839626e+01 
12 1.848028e+01 
13 1.853308e+01 
14 1.858781e+01 
15 1.868083e+01 
16 1.869941e+01 


==> data/opt-B-sim-shaped-opt-q=15.txt <==
B snr_req gap 
5 1.905945e+01 
6 1.658754e+01 
7 1.650088e+01 
8 1.648115e+01 
9 1.696288e+01 
10 1.738027e+01 
11 1.741921e+01 
12 1.745430e+01 
13 1.748265e+01 
14 1.752337e+01 
15 1.756421e+01 
16 1.759275e+01 


==> data/opt-B-sim-shaped-opt-q=7.txt <==
B snr_req gap 
5 1.779485e+01 
6 1.777484e+01 
7 1.778655e+01 
8 1.779988e+01 
9 1.786807e+01 
10 1.792990e+01 
11 1.798266e+01 
12 1.806429e+01 
13 1.811314e+01 
14 1.819036e+01 
15 1.826561e+01 


==> data/opt-B-sim-uni-consecutive-q=15.txt <==
B snr_req 
5 1.928481e+01 
6 1.803935e+01 
7 1.796069e+01 
8 1.789154e+01 
9 1.838267e+01 
10 1.876570e+01 
11 1.878191e+01 
12 1.879239e+01 
13 1.884287e+01 
14 1.887073e+01 
15 1.889091e+01 
16 1.890843e+01 


==> data/opt-B-sim-uni-consecutive-q=7.txt <==
B snr_req 
5 1.898668e+01 
6 1.898163e+01 
7 1.899379e+01 
8 1.904845e+01 
9 1.908308e+01 
10 1.914027e+01 
11 1.919056e+01 
12 1.927075e+01 
13 1.929858e+01 
14 1.937763e+01 
15 1.944120e+01 
16 1.948704e+01 


==> data/opt-B-sim-uni-opt-q=15.txt <==
B snr_req 
5 1.994247e+01 
6 1.768344e+01 
7 1.761881e+01 
8 1.758793e+01 
9 1.799275e+01 
10 1.838041e+01 
11 1.841020e+01 
12 1.846143e+01 
13 1.847579e+01 
14 1.849611e+01 
15 1.855421e+01 
16 1.858092e+01 


==> data/opt-B-sim-uni-opt-q=7.txt <==
B snr_req 
5 1.869458e+01 
6 1.868432e+01 
7 1.868520e+01 
9 1.877721e+01 
11 1.888572e+01 
12 1.894875e+01 
14 1.906863e+01 
15 1.914781e+01 
16 1.919454e+01 


==> data/opt-B-th-consecutive-q=15.txt <==
B snr_req 
5 1.695000e+01 
6 1.665000e+01 
7 1.655000e+01 
8 1.650000e+01 
9 1.710000e+01 
10 1.745000e+01 
11 1.750000e+01 
12 1.750000e+01 
13 1.755000e+01 
14 1.755000e+01 
15 1.760000e+01 
16 1.765000e+01 


==> data/opt-B-th-consecutive-q=7.txt <==
B snr_req 
4.500000e+00 1.767000e+01 
5 1.765000e+01 
5.500000e+00 1.765000e+01 
6 1.765000e+01 
6.500000e+00 1.767000e+01 
7 1.768000e+01 
7.500000e+00 1.770000e+01 
8 1.772000e+01 
8.500000e+00 1.775000e+01 
9 1.777000e+01 
9.500000e+00 1.780000e+01 
10 1.783000e+01 
1.050000e+01 1.785000e+01 
11 1.788000e+01 
1.150000e+01 1.790000e+01 
12 1.794000e+01 
1.250000e+01 1.796000e+01 
13 1.801000e+01 
1.350000e+01 1.802000e+01 
14 1.805000e+01 
1.450000e+01 1.807000e+01 
15 1.813000e+01 
1.550000e+01 1.814000e+01 
16 1.818000e+01 


==> data/opt-B-th-opt-q=7.txt <==
B snr_req 
4.500000e+00 1.730000e+01 
5 1.727000e+01 
5.500000e+00 1.727000e+01 
6 1.724000e+01 
6.500000e+00 1.726000e+01 
7 1.727000e+01 
7.500000e+00 1.729000e+01 
8 1.731000e+01 
8.500000e+00 1.733000e+01 
9 1.736000e+01 
9.500000e+00 1.739000e+01 
10 1.741000e+01 
1.050000e+01 1.745000e+01 
11 1.748000e+01 
1.150000e+01 1.752000e+01 
12 1.754000e+01 
1.250000e+01 1.757000e+01 
13 1.761000e+01 
1.350000e+01 1.764000e+01 
14 1.767000e+01 
1.450000e+01 1.772000e+01 
15 1.774000e+01 
1.550000e+01 1.778000e+01 
16 1.781000e+01 


==> data/opt-B-th-q=15.txt <==
B snr_req snr_ref gap 
4.500000e+00 1.850000e+01 1.614000e+01 2.360000e+00 
5 1.735000e+01 1.614000e+01 1.210000e+00 
5.500000e+00 1.640000e+01 1.614000e+01 2.600000e-01 
6 1.645000e+01 1.614000e+01 3.100000e-01 
6.500000e+00 1.645000e+01 1.614000e+01 3.100000e-01 
7 1.650000e+01 1.614000e+01 3.600000e-01 
7.500000e+00 1.655000e+01 1.614000e+01 4.100000e-01 
8 1.665000e+01 1.614000e+01 5.100000e-01 
8.500000e+00 1.675000e+01 1.614000e+01 6.100000e-01 
9 1.690000e+01 1.614000e+01 7.600000e-01 
9.500000e+00 17 1.614000e+01 8.600000e-01 
10 1.715000e+01 1.614000e+01 1.010000e+00 
1.050000e+01 1.730000e+01 1.614000e+01 1.160000e+00 
11 1.745000e+01 1.614000e+01 1.310000e+00 
1.150000e+01 1.760000e+01 1.614000e+01 1.460000e+00 
12 1.775000e+01 1.614000e+01 1.610000e+00 
1.250000e+01 1.790000e+01 1.614000e+01 1.760000e+00 
13 18 1.614000e+01 1.860000e+00 
1.350000e+01 1.815000e+01 1.614000e+01 2.010000e+00 
14 1.825000e+01 1.614000e+01 2.110000e+00 
1.450000e+01 1.840000e+01 1.614000e+01 2.260000e+00 
15 1.850000e+01 1.614000e+01 2.360000e+00 
1.550000e+01 1.860000e+01 1.614000e+01 2.460000e+00 
16 1.870000e+01 1.614000e+01 2.560000e+00 


==> data/opt-B-th-q=7.txt <==
B snr_req snr_ref gap 
4.500000e+00 1.770000e+01 1.614000e+01 1.560000e+00 
5 1.770000e+01 1.614000e+01 1.560000e+00 
5.500000e+00 1.765000e+01 1.614000e+01 1.510000e+00 
6 1.770000e+01 1.614000e+01 1.560000e+00 
6.500000e+00 1.770000e+01 1.614000e+01 1.560000e+00 
7 1.770000e+01 1.614000e+01 1.560000e+00 
7.500000e+00 1.775000e+01 1.614000e+01 1.610000e+00 
8 1.775000e+01 1.614000e+01 1.610000e+00 
8.500000e+00 1.775000e+01 1.614000e+01 1.610000e+00 
9 1.780000e+01 1.614000e+01 1.660000e+00 
9.500000e+00 1.780000e+01 1.614000e+01 1.660000e+00 
10 1.785000e+01 1.614000e+01 1.710000e+00 
1.050000e+01 1.790000e+01 1.614000e+01 1.760000e+00 
11 1.790000e+01 1.614000e+01 1.760000e+00 
1.150000e+01 1.790000e+01 1.614000e+01 1.760000e+00 
12 1.795000e+01 1.614000e+01 1.810000e+00 
1.250000e+01 18 1.614000e+01 1.860000e+00 
13 1.805000e+01 1.614000e+01 1.910000e+00 
1.350000e+01 1.805000e+01 1.614000e+01 1.910000e+00 
14 1.805000e+01 1.614000e+01 1.910000e+00 
1.450000e+01 1.810000e+01 1.614000e+01 1.960000e+00 
15 1.815000e+01 1.614000e+01 2.010000e+00 
1.550000e+01 1.815000e+01 1.614000e+01 2.010000e+00 
16 1.820000e+01 1.614000e+01 2.060000e+00 


==> data/opt-B-th-shaped-consecutive-q=15.txt <==
B snr_req 
4 1.829000e+01 
4.500000e+00 1.726000e+01 
5 1.636000e+01 
5.500000e+00 1.666000e+01 
6 1.662000e+01 
6.500000e+00 1.656000e+01 
7 1.652000e+01 
7.500000e+00 1.648000e+01 
8 1.646000e+01 
8.500000e+00 1.646000e+01 
9 1.708000e+01 
9.500000e+00 1.712000e+01 
10 1.743000e+01 
1.050000e+01 1.745000e+01 
11 1.747000e+01 
1.150000e+01 1.749000e+01 
12 1.749000e+01 
1.250000e+01 1.750000e+01 
13 1.752000e+01 
1.350000e+01 1.754000e+01 
14 1.754000e+01 
1.450000e+01 1.756000e+01 
15 1.758000e+01 
1.550000e+01 1.759000e+01 
16 1.762000e+01 


==> data/opt-B-th-shaped-consecutive-q=7.txt <==
B snr_req 
4.500000e+00 1.767000e+01 
5 1.766000e+01 
5.500000e+00 1.764000e+01 
6 1.766000e+01 
6.500000e+00 1.765000e+01 
7 1.768000e+01 
7.500000e+00 1.770000e+01 
8 1.772000e+01 
8.500000e+00 1.775000e+01 
9 1.777000e+01 
9.500000e+00 1.779000e+01 
10 1.783000e+01 
1.050000e+01 1.786000e+01 
11 1.789000e+01 
1.150000e+01 1.792000e+01 
12 1.793000e+01 
1.250000e+01 1.797000e+01 
13 18 
1.350000e+01 1.802000e+01 
14 1.806000e+01 
1.450000e+01 1.808000e+01 
15 1.811000e+01 
1.550000e+01 1.813000e+01 
16 1.817000e+01 


==> data/opt-B-th-shaped-opt-q=15.txt <==
B snr_req 
4 1.901000e+01 
4.500000e+00 1.828000e+01 
5 1.713000e+01 
5.500000e+00 1.621000e+01 
6 1.621000e+01 
6.500000e+00 1.621000e+01 
7 1.621000e+01 
7.500000e+00 1.621000e+01 
8 1.621000e+01 
8.500000e+00 1.621000e+01 
9 1.653000e+01 
9.500000e+00 1.658000e+01 
10 1.695000e+01 
1.050000e+01 1.698000e+01 
11 1.698000e+01 
1.150000e+01 17 
12 1.702000e+01 
1.250000e+01 1.704000e+01 
13 1.705000e+01 
1.350000e+01 1.707000e+01 
14 1.709000e+01 
1.450000e+01 1.710000e+01 
15 1.712000e+01 
1.550000e+01 1.713000e+01 
16 1.714000e+01 


==> data/opt-B-th-shaped-opt-q=7.txt <==
B snr_req 
4.500000e+00 1.730000e+01 
5 1.726000e+01 
5.500000e+00 1.725000e+01 
6 1.726000e+01 
6.500000e+00 1.726000e+01 
7 1.727000e+01 
7.500000e+00 1.728000e+01 
8 1.731000e+01 
8.500000e+00 1.733000e+01 
9 1.735000e+01 
9.500000e+00 1.738000e+01 
10 1.742000e+01 
1.050000e+01 1.745000e+01 
11 1.748000e+01 
1.150000e+01 1.751000e+01 
12 1.755000e+01 
1.250000e+01 1.758000e+01 
13 1.762000e+01 
1.350000e+01 1.763000e+01 
14 1.767000e+01 
1.450000e+01 1.770000e+01 
15 1.775000e+01 
1.550000e+01 1.778000e+01 
16 1.782000e+01 


==> data/opt-B-th-uni-consecutive-q=15.txt <==
B snr_req 
4.500000e+00 1.945000e+01 
5 1.856000e+01 
5.500000e+00 1.768000e+01 
6 1.764000e+01 
6.500000e+00 1.760000e+01 
7 1.757000e+01 
7.500000e+00 1.754000e+01 
8 1.751000e+01 
8.500000e+00 1.751000e+01 
9 1.806000e+01 
9.500000e+00 1.811000e+01 
10 1.839000e+01 
1.050000e+01 1.841000e+01 
11 1.842000e+01 
1.150000e+01 1.843000e+01 
12 1.845000e+01 
1.250000e+01 1.845000e+01 
13 1.847000e+01 
1.350000e+01 1.849000e+01 
14 1.851000e+01 
1.450000e+01 1.850000e+01 
15 1.852000e+01 
1.550000e+01 1.854000e+01 
16 1.854000e+01 


==> data/opt-B-th-uni-consecutive-q=7.txt <==
B snr_req 
4.500000e+00 1.862000e+01 
5 1.859000e+01 
5.500000e+00 1.860000e+01 
6 1.858000e+01 
6.500000e+00 1.860000e+01 
7 1.863000e+01 
7.500000e+00 1.863000e+01 
8 1.866000e+01 
8.500000e+00 1.868000e+01 
9 1.872000e+01 
9.500000e+00 1.873000e+01 
10 1.876000e+01 
1.050000e+01 1.879000e+01 
11 1.881000e+01 
1.150000e+01 1.885000e+01 
12 1.887000e+01 
1.250000e+01 1.892000e+01 
13 1.893000e+01 
1.350000e+01 1.896000e+01 
14 19 
1.450000e+01 1.902000e+01 
15 1.904000e+01 
1.550000e+01 1.907000e+01 
16 1.909000e+01 


==> data/opt-B-th-uni-opt-q=15.txt <==
B snr_req 
4.500000e+00 1.989000e+01 
5 1.913000e+01 
5.500000e+00 1.734000e+01 
6 1.729000e+01 
6.500000e+00 1.726000e+01 
7 1.724000e+01 
7.500000e+00 1.724000e+01 
8 1.723000e+01 
8.500000e+00 1.724000e+01 
9 1.770000e+01 
9.500000e+00 1.773000e+01 
10 1.806000e+01 
1.050000e+01 1.808000e+01 
11 1.809000e+01 
1.150000e+01 1.811000e+01 
12 1.811000e+01 
1.250000e+01 1.814000e+01 
13 1.816000e+01 
1.350000e+01 1.818000e+01 
14 1.818000e+01 
1.450000e+01 1.820000e+01 
15 1.821000e+01 
1.550000e+01 1.823000e+01 
16 1.825000e+01 


==> data/opt-B-th-uni-opt-q=7.txt <==
B snr_req 
4.500000e+00 1.836000e+01 
5 1.832000e+01 
5.500000e+00 1.830000e+01 
6 1.831000e+01 
6.500000e+00 1.832000e+01 
7 1.833000e+01 
7.500000e+00 1.835000e+01 
8 1.837000e+01 
8.500000e+00 1.840000e+01 
9 1.844000e+01 
9.500000e+00 1.846000e+01 
10 1.849000e+01 
1.050000e+01 1.850000e+01 
11 1.855000e+01 
1.150000e+01 1.857000e+01 
12 1.861000e+01 
1.250000e+01 1.864000e+01 
13 1.866000e+01 
1.350000e+01 1.870000e+01 
14 1.874000e+01 
1.450000e+01 1.876000e+01 
15 1.880000e+01 
1.550000e+01 1.881000e+01 
16 1.886000e+01 


==> data/results-pon-R=2.55_I=100.txt <==
snr fer ber frames avg_iter
16.500000 1.000e+00 4.936e-02 57 1.000e+02
16.600000 1.000e+00 4.660e-02 57 1.000e+02
16.700000 1.000e+00 4.467e-02 57 1.000e+02
16.800000 9.180e-01 3.694e-02 61 9.723e+01
16.900000 8.358e-01 3.096e-02 67 9.203e+01
17.000000 4.661e-01 1.695e-02 118 6.842e+01
17.100000 1.984e-01 7.168e-03 257 4.733e+01
17.200000 4.635e-02 1.605e-03 1122 2.991e+01
17.300000 4.893e-03 1.674e-04 10424 2.141e+01
17.400000 3.282e-04 1.070e-05 152339 1.764e+01
17.500000 8.116e-06 2.795e-07 6160583 1.538e+01
17.600000 1.950e-07 7.275e-09 256439524 1.377e+01



==> data/results-pon-consecutive_R=2.55_I=100.txt <==
snr fer ber frames avg_iter
16.500000 1.000e+00 5.158e-02 57 1.000e+02
16.600000 1.000e+00 5.006e-02 57 1.000e+02
16.700000 1.000e+00 4.755e-02 57 1.000e+02
16.800000 1.000e+00 4.625e-02 57 1.000e+02
16.900000 1.000e+00 4.362e-02 57 1.000e+02
17.000000 9.828e-01 4.008e-02 58 9.903e+01
17.100000 8.507e-01 3.269e-02 67 9.324e+01
17.200000 6.914e-01 2.540e-02 81 8.121e+01
17.300000 3.195e-01 1.143e-02 169 5.490e+01
17.400000 1.043e-01 3.579e-03 489 3.426e+01
17.500000 1.816e-02 6.333e-04 2864 2.234e+01
17.600000 1.702e-03 5.855e-05 29377 1.718e+01
17.700000 1.576e-04 5.435e-06 317316 1.468e+01
17.800000 6.334e-06 2.208e-07 7893423 1.303e+01
17.900000 1.659e-07 5.970e-09 301461034 1.182e+01


==> data/results-pon-shaped-consecutive_R=2.55_I=100.txt <==
snr fer ber frames avg_iter
15.200000 1.000e+00 5.433e-02 57 1.000e+02
15.300000 1.000e+00 5.275e-02 57 1.000e+02
15.400000 1.000e+00 5.106e-02 57 1.000e+02
15.500000 1.000e+00 5.014e-02 57 1.000e+02
15.600000 1.000e+00 4.881e-02 57 1.000e+02
15.700000 1.000e+00 4.666e-02 57 1.000e+02
15.800000 1.000e+00 4.456e-02 57 1.000e+02
15.900000 1.000e+00 4.278e-02 57 1.000e+02
16.000000 9.828e-01 3.873e-02 58 9.972e+01
16.100000 8.358e-01 3.210e-02 67 9.087e+01
16.200000 5.612e-01 2.030e-02 98 7.376e+01
16.300000 2.821e-01 9.845e-03 195 5.060e+01
16.400000 1.004e-01 3.458e-03 508 3.316e+01
16.500000 2.066e-02 7.127e-04 2468 2.276e+01
16.600000 3.799e-03 1.345e-04 13160 1.780e+01
16.700000 2.670e-04 9.087e-06 187239 1.513e+01
16.800000 1.780e-05 6.048e-07 2808666 1.347e+01
16.900000 9.963e-07 3.444e-08 50186685 1.225e+01
17.0 3.31e-08 1.20e-09 302163924


==> data/results-pon-shaped_R=2.55_I=100.txt <==
snr fer ber frames avg_iter
15.200000 1.000e+00 5.229e-02 57 1.000e+02
15.300000 1.000e+00 5.030e-02 57 1.000e+02
15.400000 1.000e+00 4.799e-02 57 1.000e+02
15.500000 1.000e+00 4.558e-02 57 1.000e+02
15.600000 1.000e+00 4.285e-02 57 1.000e+02
15.700000 9.661e-01 3.818e-02 59 9.776e+01
15.800000 6.706e-01 2.433e-02 85 8.120e+01
15.900000 3.793e-01 1.350e-02 145 6.208e+01
16.000000 1.330e-01 4.702e-03 391 4.152e+01
16.100000 2.357e-02 7.786e-04 2121 2.810e+01
16.200000 3.548e-03 1.202e-04 14094 2.192e+01
16.300000 2.707e-04 9.877e-06 184707 1.850e+01
16.400000 1.372e-05 5.120e-07 3644511 1.631e+01
16.500000 9.143e-07 3.993e-08 54685736 1.471e+01
16.6 7.78e-08 3.66e-09 231328338


==> data/results-quant-shaped-B=15.00_q=255.txt <==
snr fer ber frames avg_iter
15.500000 1.000e+00 4.760e-02 77 1.000e+02
15.600000 9.744e-01 4.385e-02 78 9.933e+01
15.700000 8.659e-01 3.569e-02 82 9.384e+01
15.800000 7.629e-01 3.016e-02 97 8.777e+01
15.900000 4.224e-01 1.614e-02 161 6.705e+01
16.000000 1.802e-01 6.612e-03 344 4.421e+01
16.100000 3.439e-02 1.210e-03 1541 2.958e+01
16.200000 5.169e-03 1.846e-04 10253 2.240e+01
16.300000 3.213e-04 1.118e-05 155601 1.875e+01
16.400000 2.097e-05 7.736e-07 2384464 1.650e+01


==> data/results-quant-shaped-B=6.00_q=7.txt <==
snr fer ber frames avg_iter
16.900000 1.000e+00 8.530e-02 57 1.000e+02
17.000000 9.492e-01 7.839e-02 59 9.619e+01
17.100000 9.500e-01 7.726e-02 60 9.585e+01
17.200000 8.889e-01 7.105e-02 63 9.135e+01
17.300000 6.292e-01 4.942e-02 89 7.015e+01
17.400000 3.220e-01 2.439e-02 177 4.383e+01
17.500000 1.010e-01 7.629e-03 505 2.417e+01
17.600000 2.387e-02 1.737e-03 2095 1.546e+01
17.700000 2.804e-03 2.010e-04 17830 1.192e+01
17.800000 1.763e-04 1.256e-05 283560 1.045e+01
17.900000 6.937e-06 4.660e-07 7207527 9.591e+00
18.000000 2.694e-07 1.742e-08 185573551 8.942e+00
18.1 5.40e-09 3.44e-10 2963485297


==> data/results-quant-shaped-B=8.00_q=15.txt <==
snr fer ber frames avg_iter
16.000000 8.906e-01 5.035e-02 64 9.531e+01
16.100000 6.023e-01 3.237e-02 88 7.985e+01
16.200000 3.118e-01 1.573e-02 170 6.068e+01
16.300000 9.922e-02 4.383e-03 514 3.882e+01
16.400000 1.232e-02 5.916e-04 4058 2.666e+01
16.500000 1.190e-03 5.106e-05 42012 2.082e+01
16.600000 8.534e-05 3.725e-06 585894 1.768e+01
16.700000 1.708e-06 7.688e-08 29271167 1.560e+01
16.800000 6.943e-08 3.299e-09 720117448 1.407e+01
16.9 1.19e-08 1.90e-10 1927723673

